Quantum advantage and noise reduction in distributed quantum computing

Distributed quantum computing can give substantial noise reduction due to shallower circuits. An experiment illustrates the advantages in the case of Grover search. This motivates studying the quantum advantage of the distributed version of the Simon and Deutsch-Jozsa algorithm. We show that the distributed Simon algorithm retains the exponential advantage, but the complexity deteriorates from O(n) to O(n^2), where n = log2(N). The distributed Deutsch-Jozsa deteriorates to being probabilistic but retains a quantum advantage over classical random sampling.

==> hist_data/bighist.dat <==
x y
$\ket{0000}$ 0.056
$\ket{0001}$ 0.066
$\ket{0010}$ 0.049
$\ket{0011}$ 0.058
$\ket{0100}$ 0.076
$\ket{0101}$ 0.077
$\ket{0110}$ 0.067
$\ket{0111}$ 0.07
$\ket{1000}$ 0.053
$\ket{1001}$ 0.059
$\ket{1010}$ 0.05
$\ket{1011}$ 0.051
$\ket{1100}$ 0.07
$\ket{1101}$ 0.077
$\ket{1110}$ 0.058
$\ket{1111}$ 0.063

==> hist_data/evenhist.dat <==
x y
$\ket{000}$ 0.131
$\ket{001}$ 0.124
$\ket{010}$ 0.131
$\ket{011}$ 0.104
$\ket{100}$ 0.133
$\ket{101}$ 0.121
$\ket{110}$ 0.133
$\ket{111}$ 0.123

==> hist_data/oddhist.dat <==
x y
$\ket{000}$ 0.055
$\ket{001}$ 0.062
$\ket{010}$ 0.070
$\ket{011}$ 0.178
$\ket{100}$ 0.058
$\ket{101}$ 0.071
$\ket{110}$ 0.110
$\ket{111}$ 0.396
